New insights on the dissociative merging galaxy cluster Abell 2034

We present here new insights about the merging galaxy cluster Abell 2034 ($\bar{z}=0.114$) based on a combined weak lensing and dynamical analysis. From our deep Subaru $BR_Cz'$ images plus Gemini-GMOS/N low-resolution spectra accompanied by available redshift data, we have obtained the individual masses of the colliding subclusters as well as estimated a timeline of the process. The collision event happened $0.56^{+0.15}_{-0.22}$ Gyr ago between the subclusters A2034S ($M_{200}^S=2.35_{-0.99}^{+0.84}\times 10^{14}$ M$_{\odot}$) and A2034N ($M_{200}^N=1.08_{-0.71}^{+0.51}\times 10^{14}$ M$_{\odot}$) with the gas content of both subclusters displaced in relation to their galaxy and dark matter distributions, in a scenario similar to that found in the Bullet Cluster. Following our data and modelling the collision event is, most likely, taking place not so far from the plane of the sky, with an angle of $27^\circ\pm14^\circ$ in relation to that. In spite of the intrinsic degeneracy inherent to the system (whether it has been observed incoming or outgoing), the comparison of our calculated time since the closest approximation with the estimated age of the observed X-ray shock front and the increment experienced by the velocity dispersion of the galaxy cluster members points toward an outgoing movement. Besides, we found a strong evidence for the presence of a third structure which we called A2034W.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
